RIFT: KV Cache Compression for Draft Models with Complementary Compressibility Training

Speculative decoding is a popular decode acceleration method. As such, it is particularly relevant to long-output generation, which requires an increasingly large KV cache. KV cache compression offers a way to constrain costs in long-context drafting. However, compression methods that focus on prefill information can lose relevance as the output length grows. We term this phenomenon decode staleness and show that it degrades draft model accuracy under selection-based KV cache compression. We introduce RIFT, a family of selection-based KV cache compression strategies that balance prefill information and recent generated tokens. We show that refreshing the KV cache selection during token generation significantly improves the drafter's quality at the cost of additional decode latency. To alleviate the refresh costs, we propose an adaptive KV refresh strategy that reduces the number of score calculations while retaining the drafter's quality. We further demonstrate how a compressibility-driven drafter training phase, based on sparse attention masks, can improve the drafter's quality under a compressed KV cache. Combined with compressibility training, RIFT enables Qwen3.5-4B, drafting for Qwen3.5-122B, to retain over 98% of its full-cache acceptance length on 32K-token inputs, 4K-token outputs, and an 8K-token KV cache budget.

==> assets/data/adaptive-refresh-monotonic-74-adaptive.dat <==
position value
40 1
168 1
936 1
992 1
1376 1
2144 1
2912 1
2944 1
3448 1


==> assets/data/adaptive-refresh-monotonic-74-periodic.dat <==
position value
256 1
512 1
768 1
1024 1
1280 1
1536 1
1792 1
2048 1
2304 1
2560 1
2816 1
3072 1
3328 1
3584 1
3840 1


==> assets/data/adaptive-refresh-monotonic-74-refresh-score.dat <==
position score
40 0.4732778188
168 0.1371156851
936 -1.2253252111
992 0.0221193589
1376 0.0328732401
2144 -2.7291761416
2912 -3.8183267001
2944 0.4708875438
3448 0.3916575252


==> assets/data/adaptive-refresh-monotonic-74-score.dat <==
position score
8 -1.7597723248
16 -1.7016754975
24 -2.3906750313
32 -0.2285303661
40 0.4732778188
48 -1.7491599847
56 -1.9960926695
64 -1.8513662478
72 -1.5378217463
80 -2.8975347843
88 -2.8354332411
96 -1.1236818810
104 -1.4302833929
112 -2.4151469587
120 -1.8175419217
128 -1.0022224804
136 -2.6411247298
144 -2.5650181252
152 -0.8512799145
160 -0.5676163008
168 0.1371156851
176 -1.7622367929
184 -2.2042159106
192 -4.0935326505
200 -3.0822282746
208 -1.6140299382
216 -1.4931610443
224 -2.7840371719
232 -2.6063708624
240 -0.9652026419
248 -0.9147932180
256 -2.1177671185
264 -1.3357365655
272 -1.3559708889
280 -0.7774338560
288 -0.8862267298
296 -1.7842822574
304 -2.2093920507
312 -1.0595804784
320 -3.1809492058
328 -2.3754878317
336 -1.5826993917
344 -1.6460873313
352 -1.5274997207
360 -1.2470352241
368 -2.0965142687
376 -2.2239145377
384 -0.7738829102
392 -1.2689985666
400 -1.0946746668
408 -0.5804669260
416 -0.5904578431
424 -0.7661071587
432 -0.6488609665
440 -1.8071554624
448 -2.2866826544
456 -2.2678498091
464 -1.6520017332
472 -0.7676676511
480 -0.9134884447
488 -2.6097265761
496 -2.6519022619
504 -2.7440042337
512 -2.7467387506
520 -1.5536793985
528 -3.0240186233
536 -2.7784735072
544 -1.6669133445
552 -0.7436356141
560 -1.6013925308
568 -0.7878596447
576 -0.7753986433
584 -1.0624711677
592 -0.3541355071
600 -0.8707333947
608 -2.0103106122
616 -2.0144008517
624 -1.5800996695
632 -1.0670720530
640 -1.2397271250
648 -0.8440321132
656 -0.3394427636
664 -0.9340915694
672 -0.2887182387
680 -1.0136540845
688 -0.7552888744
696 -0.6452609217
704 -0.5918156599
712 -0.5741631468
720 -0.0501471037
728 -0.4422875935
736 -0.3675049808
744 -0.5531033383
752 -0.4469853060
760 -0.5174748151
768 -2.4234583831
776 -3.1123624835
784 -2.9364560157
792 -2.3460095527
800 -3.5138423459
808 -1.9632081426
816 -0.8986591400
824 -0.9992771396
832 -2.9892708315
840 -1.9519244762
848 -1.2755116006
856 -1.0750528947
864 -1.2092261144
872 -2.3264300498
880 -2.9801633954
888 -2.7891943825
896 -1.9290134226
904 -2.2781261624
912 -0.5684195011
920 -1.3369848671
928 -2.1914118584
936 -1.2253252111
944 -1.7635630868
952 -0.9641941496
960 -1.6281284554
968 -0.4924026314
976 -0.4483186831
984 -2.0931156475
992 0.0221193589
1000 -1.7590417674
1008 -3.0599780944
1016 -2.9959547515
1024 -4.1253094493
1032 -5.0306043375
1040 -4.6740054434
1048 -2.3518441213
1056 -3.3131816430
1064 -0.5457103342
1072 -1.0305281630
1080 -1.3384912034
1088 -1.2455062873
1096 -2.7263336641
1104 -1.4149029722
1112 -1.7735718672
1120 -2.3000682851
1128 -2.3149975333
1136 -4.2768286826
1144 -1.9833472241
1152 -0.0934888582
1160 -2.1651838035
1168 -2.1580459373
1176 -2.2424389337
1184 -3.9834620927
1192 -1.3462518483
1200 -3.5465191690
1208 -1.6701087279
1216 -1.7219333706
1224 -2.6397410416
1232 -3.9318149366
1240 -2.0021804873
1248 -2.0483363247
1256 -2.9548110365
1264 -2.6822882794
1272 -3.8291676772
1280 -5.2012490290
1288 -2.9170922725
1296 -4.3693269922
1304 -1.1323897801
1312 -2.8348948304
1320 -2.0412194432
1328 -3.1948232909
1336 -2.9417299964
1344 -3.6633423666
1352 -3.6863371424
1360 -4.7365898023
1368 -3.2823660516
1376 0.0328732401
1384 -1.7383408295
1392 -2.0516266360
1400 -3.5620863511
1408 -2.9073702615
1416 -2.7157213017
1424 -3.3646682106
1432 -2.6516505306
1440 -3.4446175046
1448 -2.4027829848
1456 -4.4400714687
1464 -4.4309300674
1472 -4.3522437537
1480 -4.3602860978
1488 -5.0346555747
1496 -5.3856641391
1504 -5.5713221931
1512 -2.2720493930
1520 -1.7381703993
1528 -2.1853778762
1536 -4.1884069546
1544 -4.2364372416
1552 -4.5078441164
1560 -3.7628770783
1568 -3.7902264164
1576 -4.7512767318
1584 -2.7599850711
1592 -0.9771225861
1600 -1.0360359529
1608 -1.8488601338
1616 -3.5255886742
1624 -3.5568373928
1632 -4.7082129647
1640 -5.4937652360
1648 -5.0489282960
1656 -4.8770155389
1664 -3.1958588747
1672 -2.2293286677
1680 -2.2879264129
1688 -4.0285966879
1696 -3.1823477552
1704 -3.1739115303
1712 -3.6735933145
1720 -3.7777765802
1728 -2.2591981541
1736 -1.0440370254
1744 -1.3468815803
1752 -2.0073809380
1760 -3.7113529344
1768 -3.5949110729
1776 -4.3187054363
1784 -3.5516291307
1792 -2.4153790801
1800 -1.6621927900
1808 -0.7484200332
1816 -1.3382507255
1824 -2.7420883653
1832 -2.6810132206
1840 -2.4601781153
1848 -1.9728340504
1856 -1.9399181925
1864 -3.3271740712
1872 -4.7146751472
1880 -4.0855363297
1888 -4.0631232430
1896 -3.6253546218
1904 -3.4104351982
1912 -3.6067647483
1920 -3.9334410269
1928 -3.4041918821
1936 -4.3975897037
1944 -4.9928734857
1952 -4.9032713395
1960 -4.7137021077
1968 -5.8218964772
1976 -5.9056336483
1984 -5.8761029489
1992 -6.1511307386
2000 -1.3241927035
2008 -0.9349145864
2016 -1.9701236857
2024 -2.7588313109
2032 -2.7283440237
2040 -4.4703556121
2048 -4.6389775062
2056 -4.6986453684
2064 -5.6902010215
2072 -5.6926955937
2080 -5.9920570149
2088 -6.0457185567
2096 -4.1290607696
2104 -4.1108236289
2112 -5.2225166269
2120 -5.7268705760
2128 -5.7436657605
2136 -5.3483633740
2144 -2.7291761416
2152 -1.7423321855
2160 -3.4742231985
2168 -3.3623365253
2176 -4.5816310897
2184 -5.1151727934
2192 -2.6096763055
2200 -1.6244975824
2208 -1.9851522746
2216 -2.7734242076
2224 -2.2427112956
2232 -4.1389732899
2240 -4.1035603088
2248 -2.8253245394
2256 -4.8288542805
2264 -4.7872487520
2272 -3.3697719362
2280 -3.3833344889
2288 -5.2015831959
2296 -5.3872262405
2304 -5.3574638007
2312 -5.0434559677
2320 -5.8497105894
2328 -5.9454076445
2336 -5.8654359595
2344 -5.7105966768
2352 -5.8811622714
2360 -5.8657902039
2368 -5.8916405973
2376 -5.9790970313
2384 -6.0439928360
2392 -2.5842837419
2400 -2.8234999288
2408 -1.9893266310
2416 -1.1139631351
2424 -1.8077318098
2432 -2.5299052763
2440 -2.9627445366
2448 -2.8791242306
2456 -4.1620151415
2464 -2.2938341184
2472 -1.3220220174
2480 -1.4876838510
2488 -2.0460067480
2496 -1.0328764556
2504 -2.1180911205
2512 -1.5539710714
2520 -3.0229523426
2528 -2.1532591042
2536 -3.1990222788
2544 -3.6559972927
2552 -2.6943131718
2560 -3.2589687337
2568 -3.9751137531
2576 -3.9064421602
2584 -3.8594791971
2592 -5.1519895913
2600 -5.6448263027
2608 -3.9760802788
2616 -5.1225147672
2624 -5.1963043026
2632 -5.5923665391
2640 -5.3269993108
2648 -5.3187495446
2656 -6.0722507728
2664 -5.9617327197
2672 -4.5593685745
2680 -4.5891779485
2688 -5.1630623245
2696 -5.4924282502
2704 -2.4747252791
2712 -2.4686194762
2720 -3.3255416510
2728 -4.2864667184
2736 -4.3802203629
2744 -4.3820865389
2752 -3.5631888937
2760 -4.3025842651
2768 -4.3847356431
2776 -3.3851692854
2784 -3.4112453411
2792 -4.0164727653
2800 -4.0979141180
2808 -4.5611924579
2816 -5.8677749868
2824 -3.6722248935
2832 -3.6683490080
2840 -2.7036566881
2848 -3.7427199273
2856 -4.8481876948
2864 -2.5854977411
2872 -3.8851466846
2880 -2.9900138643
2888 -2.9378986530
2896 -2.9535847070
2904 -2.7481421717
2912 -3.8183267001
2920 -1.7668529149
2928 -1.4387339159
2936 -0.7032860500
2944 0.4708875438
2952 -1.7643888221
2960 -3.0559433834
2968 -2.9981151355
2976 -4.5300112186
2984 -3.0290701213
2992 -2.6571349003
3000 -2.0096085462
3008 -0.6422058666
3016 -2.6852090311
3024 -1.8242375660
3032 -1.2859179751
3040 -1.9432049955
3048 -2.3339075671
3056 -2.3349712552
3064 -3.8748286680
3072 -4.9317694624
3080 -3.7444076008
3088 -3.7497505746
3096 -3.2588329174
3104 -3.9519227287
3112 -3.5116136153
3120 -3.4584712761
3128 -2.8749312472
3136 -2.9107721834
3144 -2.1684958683
3152 -2.9384018729
3160 -1.9862093816
3168 -2.0125403126
3176 -3.7726462768
3184 -4.6701656599
3192 -2.7712264455
3200 -4.4817898907
3208 -4.3716160051
3216 -4.7479527288
3224 -4.1006875364
3232 -3.8149104938
3240 -2.8344514862
3248 -2.1358217784
3256 -3.0956973734
3264 -3.5970435919
3272 -2.7587583393
3280 -4.0763208260
3288 -1.7615747760
3296 -1.7574466186
3304 -1.6481732070
3312 -2.7177653321
3320 -2.7793556720
3328 -4.6213882121
3336 -2.6920569999
3344 -2.2034305745
3352 -1.2875961525
3360 -1.6593797975
3368 -1.9431521701
3376 -2.8946350314
3384 -1.6320101601
3392 -1.5742299778
3400 -1.5599578472
3408 -2.3013006952
3416 -3.7032739966
3424 -3.8818992348
3432 -0.1003141842
3440 -0.1712773296
3448 0.3916575252
3456 -1.7222298751
3464 -2.8357383626
3472 -2.0739753130
3480 -4.4610414053
3488 -4.2437931140
3496 -4.2545199424
3504 -5.0541059867
3512 -5.8687466227
3520 -3.9267416371
3528 -0.8915772982
3536 -0.7927510698
3544 -2.5725086333
3552 -2.1251911647
3560 -3.2458239668
3568 -3.2662545604
3576 -3.3623692799
3584 -2.5639948202
3592 -1.3559472453
3600 -1.3732225282
3608 -3.6760941230
3616 -4.1987966808
3624 -4.0393016725
3632 -4.7244282660
3640 -5.2724021762
3648 -5.4253680493
3656 -5.5385735015
3664 -5.7693294160
3672 -5.7736027688
3680 -5.8446210193
3688 -6.1290905035
3696 -6.1232354152
3704 -0.7567694358
3712 -0.6871451011
3720 -1.2864456958
3728 -0.5629931950
3736 -0.6249198152
3744 -0.5829298542
3752 -1.0694322714
3760 -1.8995736150
3768 -2.9120036377
3776 -4.3925576972
3784 -4.1577334712
3792 -1.1697763367
3800 -2.8772787000
3808 -2.2265227608
3816 -2.0998407819
3824 -4.2787960225
3832 -4.3177534307
3840 -3.2663616911
3848 -4.8158871247
3856 -4.7912432502
3864 -3.3323914378
3872 -3.2759978388
3880 -4.8541236821
3888 -5.2454108499
3896 -4.2629739753
3904 -4.2970841334
3912 -5.4803749182
3920 -5.6577454801
3928 -5.6014533281
3936 -3.9062329245
3944 -4.7123557468
3952 -4.7481385386
3960 -5.1656850174
3968 -3.5631419823
3976 -2.8747712489
3984 -1.1063198465
3992 -0.8339258369
4000 -1.7570353858
4008 -1.4352581262
4016 -3.2966184660
4024 -2.5319388177
4032 -3.0564862880
4040 -1.5653227877
4048 -1.4954084749
4056 -1.2134941520
4064 -2.7467692321
4072 -1.7533257550
4080 -3.3343073958
4088 -3.3280911429

